Masses, Revised Radii, and a Third Planet Candidate in the "Inverted" Planetary System Around TOI-1266

Is the population of close-in planets orbiting M dwarfs sculpted by thermally driven escape or is it a direct outcome of the planet formation process? A number of recent empirical results strongly suggest the latter. However, the unique architecture of the TOI-1266 system presents a challenge to models of planet formation and atmospheric escape given its seemingly "inverted" architecture of a large sub-Neptune ($P_b=10.9$ days, $R_{p,b}=2.62\pm 0.11\, \mathrm{R}_{\oplus}$) orbiting interior to that of the system's smaller planet ($P_c=18.8$ days, $R_{p,c}=2.13\pm 0.12\, \mathrm{R}_{\oplus}$). Here we present revised planetary radii based on new TESS and diffuser-assisted ground-based transit observations, and characterize both planetary masses using a set of 145 radial velocity measurements from HARPS-N ($M_{p,b}=4.23\pm 0.69\, \mathrm{M}_{\oplus}, M_{p,c}=2.88\pm 0.80\, \mathrm{M}_{\oplus}$). Our analysis also reveals a third planet candidate ($P_d=32.3$ days, $M_{p,d}\sin{i} = 4.59^{+0.96}_{-0.94}\, \mathrm{M}_{\oplus}$), which if real, would form a chain of near 5:3 period ratios, although the system is likely not in a mean motion resonance. Our results indicate that TOI-1266 b and c are among the lowest density sub-Neptunes around M dwarfs and likely exhibit distinct bulk compositions of a gas-enveloped terrestrial ($X_{\mathrm{env},b}=5.5\pm 0.7$%) and a water-rich world (WMF$_c=59\pm 14$%), which is supported by hydrodynamic escape models. If distinct bulk compositions are confirmed through atmospheric characterization, the system's unique architecture would represent an interesting test case of inside-out sub-Neptune formation at pebble traps.

==> table6.csv <==
BJD-2457000,RV_LBL [m/s],RVERR_LBL [m/s],RV_B [m/s],RVERR_B [m/s],RV_V [m/s],RVERR_V [m/s],RV_R [m/s],RVERR_R [m/s],DLW_LBL [m2/s2],DLWERR_LBL [m2/s2],H-ALPHA,H-ALPHAERR,FWHM [km/s],FWHMERR [km/s],BIS [km/s],BISERR [km/s]
1977.5115922298282,-41641.19706811571,1.5154972188927769,-41641.87065487652,18.293728068626834,-41639.81228572985,6.71309015448788,-41642.926534603124,4.625228336524122,39055.89253305036,1442.9982717497971,-0.0273,0.0008,4.33412895277245,0.00713074037769944,0.0374163197955539,0.00713074037769944
1978.5198563700542,-41643.959293789536,1.5568715608225228,-41653.211567413804,18.293728068626834,-41639.30299868479,6.71309015448788,-41645.15373071564,4.625228336524122,39670.23298928151,1494.1983611376306,-0.0435,0.0008,4.34970246761979,0.00752669345817926,0.0404165295061318,0.00752669345817926
1979.5301444199868,-41636.88461826995,1.8222420556918413,-41630.245216101626,18.293728068626834,-41636.17507148563,6.71309015448788,-41637.335086193074,4.625228336524122,31908.053610133386,1825.999110005593,-0.0375,0.0008,4.34129505437664,0.0102498240488533,0.0385076584200021,0.0102498240488533
1983.5392058398575,-41644.94508022077,3.9797631548508514,-41689.41379083287,18.293728068626834,-41626.63795567568,6.71309015448788,-41651.292123969004,4.625228336524122,6525.702743733334,4045.921425640952,-0.0239,0.0025,4.34883254380423,0.0275063515335928,0.0147129401007575,0.0275063515335928
1985.4812152199447,-41638.76098924236,1.8750730068750436,-41634.5491965584,18.293728068626834,-41633.935391454805,6.71309015448788,-41642.20985519789,4.625228336524122,20536.881170559227,1905.2303667830436,-0.0243,0.0008,3.26693331162876,0.010135020945324,0.00212117684986168,0.010135020945324
1986.4524915101938,-41642.0179156902,1.341148798809821,-41651.072220268245,18.293728068626834,-41639.924013618074,6.71309015448788,-41641.830197481315,4.625228336524122,30825.539841224225,1313.719981001997,-0.0092,0.0006,3.26672224196286,0.00601062492956326,0.000115907630096501,0.00601062492956326
1987.4228598298505,-41640.02620910588,2.062984743499072,-41647.982853221016,18.293728068626834,-41638.474586704964,6.71309015448788,-41641.16417975536,4.625228336524122,21576.938269493898,2072.518285560838,-0.0107,0.001,3.27537788857863,0.0109632194303189,0.0101199710597228,0.0109632194303189
1988.5070691201836,-41640.23525489231,2.0364635639840545,-41663.993757640994,18.293728068626834,-41635.83232984317,6.71309015448788,-41642.37546203186,4.625228336524122,16735.257812716372,2098.4991053345143,-0.014,0.0009,3.28595596158726,0.0117988094465442,-0.00306302773767442,0.0117988094465442
1989.50728876004,-41647.29285607314,2.348660253415036,-41626.67253589541,18.293728068626834,-41649.472663902736,6.71309015448788,-41648.86374806675,4.625228336524122,25058.56535189856,2336.0195308265866,0.0029,0.0013,3.27846710179824,0.0121350425860977,0.010518490633082,0.0121350425860977
1990.5302192200907,-41636.44800254575,2.0051029890507004,-41638.84478342582,18.293728068626834,-41637.24878121178,6.71309015448788,-41638.51055458862,4.625228336524122,27473.73750247848,1911.1691284636647,0.0087,0.0013,3.26891743325342,0.00841664688577619,0.00114257114033478,0.00841664688577619
1993.4631152697839,-41636.35101625152,3.554707902164453,-41650.82545565136,18.293728068626834,-41633.22482123924,6.71309015448788,-41634.86032300039,4.625228336524122,17157.735569133798,3424.9903491079044,-0.0199,0.0026,3.26525623011773,0.0175148499169952,0.0134266163128203,0.0175148499169952
2007.4341379599646,-41638.37442254656,1.2650773414982153,-41643.49323078388,18.293728068626834,-41637.57236590415,6.71309015448788,-41638.631567100434,4.625228336524122,36662.96077672592,1185.311745683192,0.0293,0.0007,3.26972407213509,0.00474275559098532,0.00105912286708332,0.00474275559098532
2008.4587421501055,-41639.082526890576,1.470328984333766,-41641.98697874942,18.293728068626834,-41635.564126225945,6.71309015448788,-41641.10202737289,4.625228336524122,33092.04145273146,1392.8077797058752,0.0248,0.0008,3.27153363301421,0.0059118914973683,0.00775359054740932,0.0059118914973683
2019.4329293798655,-41637.97710590189,1.6322462731339873,-41643.91770788636,18.293728068626834,-41633.341875607526,6.71309015448788,-41640.58592544739,4.625228336524122,34007.6834081159,1580.6733841455184,-0.0195,0.0008,3.2820099101536,0.00730299038403926,0.00107514034770162,0.00730299038403926
2026.4180684001185,-41641.554598871895,2.0427852702264038,-41641.268420865934,18.293728068626834,-41638.8406349875,6.71309015448788,-41641.33992828876,4.625228336524122,27905.971714612853,1987.696416956874,-0.0086,0.0012,3.28536538133196,0.00951303003259737,0.00420592471110126,0.00951303003259737
2027.4174903198145,-41637.05306668127,1.6890646781228549,-41625.39176825914,18.293728068626834,-41636.487516945956,6.71309015448788,-41635.7467886678,4.625228336524122,38121.97971762031,1532.513479060802,0.0053,0.0013,3.27578451076681,0.00617499101809174,-0.00101945660491509,0.00617499101809174
2028.4636968798004,-41640.69671741,1.5891529851235504,-41642.32318472395,18.293728068626834,-41642.45354041373,6.71309015448788,-41638.90366752362,4.625228336524122,31360.919596473963,1541.902303713878,-0.013,0.0008,3.27905857858225,0.00716960898242203,0.00209576782195597,0.00716960898242203
2235.742551300209,-41636.64593060956,1.8158616779561985,-41631.73707112462,18.293728068626834,-41633.32496406148,6.71309015448788,-41638.85289073892,4.625228336524122,24784.514572963384,1779.7841210114543,0.0082,0.0009,3.26619281788012,0.00848543302139102,0.00283961281620293,0.00848543302139102
2236.7023005401716,-41642.3430141438,1.9131621360369853,-41639.40121815271,18.293728068626834,-41640.113478180356,6.71309015448788,-41643.89786673577,4.625228336524122,19509.656633394527,1892.3600729841355,0.0114,0.0009,3.26042868540014,0.00921311244510822,0.000500806092915695,0.00921311244510822
2237.7813610900193,-41643.48833059629,2.702681940146211,-41798.77572544782,18.293728068626834,-41647.99382393026,6.71309015448788,-41642.54677655424,4.625228336524122,5866.256926370042,2891.8600381587025,0.0027,0.0013,2.99483934224834,0.0136935645169816,0.397045592320694,0.0136935645169816
2239.7360180499963,-41638.921892113925,1.4180176081252298,-41647.81179328896,18.293728068626834,-41636.35726678209,6.71309015448788,-41641.840552300906,4.625228336524122,29772.46765515796,1381.667942827498,0.0027,0.0006,3.2683905061485,0.00615360039783237,0.00587279828321385,0.00615360039783237
2240.7640104498714,-41638.70630397029,1.4126467323496754,-41649.236071114894,18.293728068626834,-41640.03841193613,6.71309015448788,-41637.8543038467,4.625228336524122,25560.14160061511,1401.8086008376918,-0.0122,0.0006,3.26953294306588,0.00660651954961036,0.00766005194174824,0.00660651954961036
2244.6965037100017,-41636.86068334468,1.4208807202632083,-41640.12695837967,18.293728068626834,-41634.97465316625,6.71309015448788,-41636.449580393346,4.625228336524122,35011.43170760541,1381.5205351622578,-0.006,0.0006,3.25592109458485,0.00616516575777373,0.00250734850497025,0.00616516575777373
2246.733057430014,-41636.38910969004,3.3680765480920893,-41598.75677933155,18.293728068626834,-41635.42363268796,6.71309015448788,-41636.45932541703,4.625228336524122,25507.962539039843,3345.950856725398,-0.0017,0.0022,3.25461688280162,0.0179757569445607,0.000480913777991532,0.0179757569445607
2253.7859981600195,-41643.03782469858,1.4557934084660435,-41637.174055022035,18.293728068626834,-41642.01237335937,6.71309015448788,-41645.30005555688,4.625228336524122,29452.33351313239,1403.140588234848,0.0217,0.0007,3.2643826055927,0.00595182415764428,0.00306442370191462,0.00595182415764428
2255.743401119951,-41643.10926033597,1.947668023111132,-41637.09754208044,18.293728068626834,-41638.367105330864,6.71309015448788,-41647.3852615337,4.625228336524122,16396.91320689937,1982.0487706888505,-0.0016,0.0009,3.27413528446476,0.0107766921424665,-0.00433613142529055,0.0107766921424665
2256.7505153198726,-41639.72837511631,2.032731748501034,-41646.77541859637,18.293728068626834,-41634.43137933472,6.71309015448788,-41647.49087506889,4.625228336524122,19345.578428927904,2000.6692993096297,0.0194,0.0011,3.24904256506982,0.00954593286412407,0.0136728025893333,0.00954593286412407
2272.626409240067,-41640.58093134659,1.62959101323848,-41640.82760714361,18.293728068626834,-41640.67118732205,6.71309015448788,-41638.73990901955,4.625228336524122,40371.92805090104,1597.170636244578,0.0056,0.0008,3.2514338264431,0.00733524213426989,-0.00188260922882222,0.00733524213426989
2275.6161059997976,-41638.77747139582,1.771096315475342,-41622.663479848285,18.293728068626834,-41635.46524629059,6.71309015448788,-41643.72435391163,4.625228336524122,33126.73050981428,1692.751958866462,0.0054,0.001,3.26530060497403,0.00745766094052401,0.00380928466576336,0.00745766094052401
2276.660857229959,-41636.4698170701,1.6892767321508084,-41649.0733544294,18.293728068626834,-41633.64194441802,6.71309015448788,-41637.50970238418,4.625228336524122,31555.61797133916,1632.726308224648,0.005,0.0009,3.26603200800121,0.00718519676757865,0.000955771117460813,0.00718519676757865
2277.6949461800978,-41633.67845133401,1.5710729277270146,-41633.43360610316,18.293728068626834,-41631.824413269904,6.71309015448788,-41633.52755637938,4.625228336524122,29501.189129921982,1517.363623863578,0.0011,0.0008,3.2690184056993,0.0067280181573902,0.00272137483607082,0.0067280181573902
2288.7051524901763,-41634.78771234371,1.5676401844701722,-41630.16316490784,18.293728068626834,-41625.020247521075,6.71309015448788,-41639.479452711996,4.625228336524122,25385.11074389708,1561.804942431569,0.1053,0.0007,3.26591156319156,0.00772166802334919,0.00941521437550108,0.00772166802334919
2289.6084934799,-41641.02566459823,1.483938860068487,-41651.02272130051,18.293728068626834,-41637.973753815786,6.71309015448788,-41641.700162468536,4.625228336524122,24701.912687364336,1455.2998570069449,0.0134,0.0007,3.27235717447356,0.00664587022124777,0.0028622302073984,0.00664587022124777
2298.513942239806,-41633.59630196281,3.521143753471991,-41603.22837084788,18.293728068626834,-41634.64722973577,6.71309015448788,-41637.52996059258,4.625228336524122,25370.27253002432,3519.5695630029018,0.0292,0.0023,3.2292023254516,0.0194916640507523,-0.0067345902439655,0.0194916640507523
2299.7062588301487,-41640.052409667616,2.429083848252197,-41641.610445076985,18.293728068626834,-41636.84241309693,6.71309015448788,-41643.702218387756,4.625228336524122,20919.901730808186,2463.1317206322324,0.0149,0.0012,3.25786699297423,0.0136329320226777,0.00557706565687965,0.0136329320226777
2304.6325255101547,-41627.89301830671,3.3597051097780484,-41601.80936868526,18.293728068626834,-41629.224167653985,6.71309015448788,-41625.38004558933,4.625228336524122,20223.090846982643,3382.262032859487,-0.0032,0.002,3.25841935064579,0.0184997505191472,0.0167059443793036,0.0184997505191472
2306.5689954301342,-41634.00885907232,4.435942966464033,-41616.439718287955,18.293728068626834,-41645.11437033364,6.71309015448788,-41630.89124928025,4.625228336524122,2767.713536471268,4486.258375352075,0.0129,0.003,3.19470568160091,0.024499380475416,-0.00459333489170888,0.024499380475416
2307.540675329976,-41639.26255179525,1.543407017143333,-41668.36913608504,18.293728068626834,-41633.2880357553,6.71309015448788,-41640.47927675029,4.625228336524122,19103.02774529757,1605.2005216572493,-0.0051,0.0005,3.26949952983623,0.00883883038217534,0.00278994971273505,0.00883883038217534
2323.623122340068,-41645.34970517349,2.2197388057283627,-41652.13965197737,18.293728068626834,-41639.96354358178,6.71309015448788,-41650.71347498065,4.625228336524122,17150.53612576103,2177.774170127431,0.0096,0.0013,3.25509286171929,0.0105750498858644,-0.00207469065916399,0.0105750498858644
2326.55520411022,-41640.71077757917,1.7775443071494117,-41629.62329055614,18.293728068626834,-41641.80679138191,6.71309015448788,-41641.17642745636,4.625228336524122,34919.65776583206,1663.3230840734554,0.0183,0.0013,3.2573724818307,0.00682112001392641,0.0104446279333459,0.00682112001392641
2327.505793720018,-41643.378248101966,1.3669986973476065,-41636.79074902245,18.293728068626834,-41641.12506995218,6.71309015448788,-41645.83161309706,4.625228336524122,27489.761480323203,1350.074183781677,0.0043,0.0006,3.27784874752162,0.00626445535262064,0.00668616817821288,0.00626445535262064
2328.5585919399746,-41640.9926474053,2.463572847394569,-41669.43382119525,18.293728068626834,-41632.072179013274,6.71309015448788,-41642.45874727527,4.625228336524122,16950.021384200078,2527.2172776112952,0.0017,0.0012,3.26628155897711,0.0147283714470284,0.00493242609677935,0.0147283714470284
2330.666518270038,-41638.80651475491,1.805319597360841,-41654.737973705676,18.293728068626834,-41636.52594907531,6.71309015448788,-41640.03224302817,4.625228336524122,34112.28162713146,1825.2008533550948,-0.0107,0.0008,3.24833745371483,0.00968882112073495,0.0105983318585672,0.00968882112073495
2332.6472879298963,-41643.85630595989,2.0539421775489606,-41651.61543878592,18.293728068626834,-41642.266785937616,6.71309015448788,-41642.77717367326,4.625228336524122,29214.12025549948,2080.468644754601,0.0075,0.0009,3.25322049443419,0.0111173899495435,-0.0034014852014721,0.0111173899495435
2333.667576670181,-41641.17678763312,1.8403843693317703,-41655.46563558863,18.293728068626834,-41631.82334901365,6.71309015448788,-41644.142992692905,4.625228336524122,23316.77373083591,1863.852881234097,-0.0064,0.0008,3.25047160455354,0.00973531760695849,0.00583089140214099,0.00973531760695849
2343.5945163401775,-41634.74682787491,2.3188533106271163,-41668.38018493169,18.293728068626834,-41625.09178615089,6.71309015448788,-41636.49078975748,4.625228336524122,2987.623737177114,2424.480636861813,-0.0124,0.001,3.27035205280591,0.0152302906874589,-0.00229547621848525,0.0152302906874589
2344.6319941799156,-41632.33012143814,2.4391075740522994,-41631.37897935877,18.293728068626834,-41618.8636418781,6.71309015448788,-41634.03714564697,4.625228336524122,4082.321163013316,2601.8056187278203,-0.0111,0.001,2.9369202934327,0.0119534493529609,0.467267099120392,0.0119534493529609
2345.4971400899813,-41637.32948287098,2.0899889550647264,-41642.51495773765,18.293728068626834,-41629.4660954309,6.71309015448788,-41638.808878501084,4.625228336524122,8565.49219585828,2208.985640969179,-0.0033,0.0008,2.94536777899254,0.00986359565561947,-0.46001412153857,0.00986359565561947
2360.540436230134,-41640.27189276498,2.222119914348311,-41642.39769973796,18.293728068626834,-41632.36478701345,6.71309015448788,-41644.29485324403,4.625228336524122,35584.88982652261,2256.179280488997,-0.0051,0.001,3.2575110995645,0.0126143155703881,0.0134941815540017,0.0126143155703881
2363.541562980041,-41639.27464381743,1.6590598095878306,-41648.38952248282,18.293728068626834,-41635.57734519784,6.71309015448788,-41641.9169658145,4.625228336524122,26267.570626811743,1645.774932665481,0.002,0.0008,3.26299142070912,0.00793005406162378,0.00405605708252921,0.00793005406162378
2364.5374088902026,-41637.43270557653,1.7582520826327956,-41639.395932984386,18.293728068626834,-41634.19918644107,6.71309015448788,-41637.92390673623,4.625228336524122,30786.46902071714,1721.081582517823,-0.0013,0.0009,3.26405456679151,0.008185431701761,0.0101454114374064,0.008185431701761
2365.5224624900147,-41638.25982575653,2.032405977154633,-41641.81507976622,18.293728068626834,-41633.495193921655,6.71309015448788,-41640.05951834928,4.625228336524122,20761.998875754354,2032.4570299530867,0.0034,0.001,3.25601084478945,0.0105218051639775,0.00224750263421925,0.0105218051639775
2366.5386344599538,-41641.50924700946,1.394195443275918,-41633.78587710201,18.293728068626834,-41641.054432165554,6.71309015448788,-41642.92968510388,4.625228336524122,26417.14989751214,1372.945359260502,0.0005,0.0006,3.26039297630166,0.00637406684461922,0.000448857818916792,0.00637406684461922
2367.505704789888,-41643.57483781924,1.3256014602357005,-41644.75337671774,18.293728068626834,-41641.61785718148,6.71309015448788,-41645.55454364359,4.625228336524122,32001.6294131901,1274.4267663932253,0.0215,0.0007,3.26340057701487,0.00541605123761361,0.00372558270801449,0.00541605123761361
2377.475657999981,-41641.809574299565,2.028319826156912,-41644.43588920287,18.293728068626834,-41643.152752027854,6.71309015448788,-41641.359994379076,4.625228336524122,17328.42767113463,2013.480130785472,-0.0136,0.001,3.2702099097687,0.00998970135032322,0.00677172187601371,0.00998970135032322
2378.44353788998,-41642.393478281774,1.6991635819022253,-41643.28038254421,18.293728068626834,-41639.47814491844,6.71309015448788,-41644.68713708051,4.625228336524122,20755.44533973596,1704.7744278256987,-0.0018,0.0008,3.26170151560185,0.00839607929896617,0.00556216361523809,0.00839607929896617
2379.4468647199683,-41641.21441239187,1.9705345016885647,-41662.244732707375,18.293728068626834,-41637.798294090004,6.71309015448788,-41643.096945572746,4.625228336524122,22409.119684240268,1962.086392291705,-0.012,0.001,3.28690603438992,0.00950838968304262,0.013945304087521,0.00950838968304262
2387.4095967002213,-41644.29314812712,1.6792321387305509,-41631.564075267735,18.293728068626834,-41648.38544503326,6.71309015448788,-41640.934738471085,4.625228336524122,29437.900816931997,1626.713820809071,0.0134,0.0008,3.26870163811637,0.00739191073651758,0.000891837196640211,0.00739191073651758
2388.43950321991,-41639.2929921168,1.380025883622447,-41626.90783900219,18.293728068626834,-41639.37083924213,6.71309015448788,-41639.273679470476,4.625228336524122,29063.75599010324,1347.1571567357355,0.0045,0.0006,3.2598089867194,0.00598413437946607,0.00665521164511773,0.00598413437946607
2390.4306466900744,-41652.08469052726,1.6595164718862303,-41670.788457033974,18.293728068626834,-41651.10501049914,6.71309015448788,-41650.052276508235,4.625228336524122,37409.55949903,1616.3283682697245,-0.0004,0.0008,3.25339541547034,0.00750068624898163,0.00411446751627409,0.00750068624898163
2391.441301580053,-41642.944285937054,1.969442113526076,-41644.583201167836,18.293728068626834,-41642.9668194989,6.71309015448788,-41641.28239054419,4.625228336524122,29287.336733406737,1948.1514194956912,0.0014,0.001,3.2457749453391,0.00946420412024512,0.00843534841671101,0.00946420412024512
2392.427353819832,-41638.52512844125,1.419060048684321,-41634.64473651642,18.293728068626834,-41635.50971023467,6.71309015448788,-41640.59073943623,4.625228336524122,26258.9274418247,1385.2451285280038,-0.0016,0.0006,3.27222489307375,0.00628301284741017,0.00517606925080116,0.00628301284741017
2414.374830029905,-41638.90337728386,1.713077471769611,-41647.572553379454,18.293728068626834,-41642.80147561759,6.71309015448788,-41635.819063630865,4.625228336524122,81791.25723939281,1634.5049832743246,-0.0078,0.0008,3.23741058607084,0.00748394741894305,0.00999522917425111,0.00748394741894305
2415.4047085600905,-41636.47391120419,1.7896548137759525,-41627.80327222029,18.293728068626834,-41636.58061679647,6.71309015448788,-41635.728798776145,4.625228336524122,28700.954581321203,1762.5575530621643,0.0056,0.0009,3.2616363446438,0.0083254814470061,0.010440192653256,0.0083254814470061
2416.381252829917,-41637.33079731607,1.2267905207362322,-41635.16962947132,18.293728068626834,-41636.33950299851,6.71309015448788,-41637.619605089225,4.625228336524122,40309.153396496855,1179.691200755857,0.0053,0.0006,3.27053251369601,0.00502781503305309,-0.00167300997046738,0.00502781503305309
2566.769798229914,-41639.77615177638,1.91683614303906,-41663.41449629316,18.293728068626834,-41638.696995253784,6.71309015448788,-41641.1862373943,4.625228336524122,19653.475653935213,1879.6520184491949,0.017,0.0011,3.23663283408205,0.00908132815133535,0.0111707904073342,0.00908132815133535
2579.7802251800895,-41642.76170227306,1.730836141726617,-41642.31243649365,18.293728068626834,-41643.96605416235,6.71309015448788,-41641.27330143679,4.625228336524122,21124.471664532062,1695.832577558051,0.0159,0.001,3.25463196110572,0.0077774087326349,0.00593578231519842,0.0077774087326349
2580.7724401000887,-41632.15704007736,3.2421150925257747,-41635.23561815103,18.293728068626834,-41627.28167780052,6.71309015448788,-41634.49598272529,4.625228336524122,1085.8689561779488,3156.809568253052,0.0205,0.0026,3.24550092354712,0.016028627352319,0.0264375152138427,0.016028627352319
2581.806519319769,-41641.92236663897,1.6248088706731438,-41646.46771444171,18.293728068626834,-41640.678621878746,6.71309015448788,-41642.82435107171,4.625228336524122,68008.15256295257,1530.0611555083087,0.0147,0.001,3.23649853787781,0.00681592331491588,0.0038414897559349,0.00681592331491588
2582.7815312701277,-41636.32816667592,3.9245905229253033,-41636.9352720357,18.293728068626834,-41639.29983653612,6.71309015448788,-41633.82442065219,4.625228336524122,-5751.377221835787,3949.1834006221984,0.0209,0.0027,3.23956158484465,0.0222285523833299,0.0137004130119109,0.0222285523833299
2583.757682980038,-41639.45087297601,1.5107174511747643,-41645.282735257926,18.293728068626834,-41641.92983348187,6.71309015448788,-41636.94498692767,4.625228336524122,17714.640758707672,1480.7648925178787,0.0264,0.0008,3.2499873876462,0.00668065785833754,0.00464161402972252,0.00668065785833754
2601.7525262101553,-41634.66588688359,1.6024777384559528,-41647.30169142489,18.293728068626834,-41635.16704029179,6.71309015448788,-41635.7066073513,4.625228336524122,22171.878258941106,1591.3609208296998,0.0138,0.0008,3.24601698337444,0.00771937913376953,0.00522999522756606,0.00771937913376953
2614.7647212999873,-41638.04270830751,2.773496411480349,-41649.806496177385,18.293728068626834,-41638.553647698674,6.71309015448788,-41639.44775858373,4.625228336524122,15022.705346875027,2680.339928449178,-0.0113,0.0022,3.27843712405921,0.0133487983082487,0.00243751073367093,0.0133487983082487
2615.776057470124,-41639.00132496766,1.9956718463364336,-41626.31572158254,18.293728068626834,-41641.00440553677,6.71309015448788,-41639.0646940394,4.625228336524122,20661.97668796858,1923.02763975047,0.0019,0.0014,3.26997391750405,0.00880942090194409,0.0104853789638639,0.00880942090194409
2625.7002205802128,-41638.68211515831,1.6946420261234765,-41633.040255318556,18.293728068626834,-41639.64806447635,6.71309015448788,-41639.44877688824,4.625228336524122,29809.288893840832,1630.1656192594185,0.0215,0.0011,3.25890885587499,0.00728915487111101,0.00656274498746967,0.00728915487111101
2627.7072803298943,-41637.917336139326,1.986706614442924,-41639.32490280542,18.293728068626834,-41638.8856070211,6.71309015448788,-41635.84120969939,4.625228336524122,30697.852094519585,1931.2035493202325,0.0061,0.0012,3.25021251552042,0.0092410923298679,0.00762710170152303,0.0092410923298679
2642.702556480188,-41637.94739448041,2.011435376826312,-41626.41745477577,18.293728068626834,-41641.56486921161,6.71309015448788,-41633.244058976255,4.625228336524122,17984.473660931224,2003.687502392981,0.0,0.0011,3.26866654998028,0.0098033096383786,-0.00470623057621111,0.0098033096383786
2648.6677989698946,-41640.71972037316,2.0696711807629447,-41650.733428130676,18.293728068626834,-41638.02348866586,6.71309015448788,-41643.50969095089,4.625228336524122,18956.48868693391,2097.9444722023904,-0.0159,0.0011,3.27488872448443,0.010978815482728,0.0107196378784522,0.010978815482728
2649.5672479001805,-41643.29644066932,1.6861304959019063,-41650.55524112099,18.293728068626834,-41645.06196401976,6.71309015448788,-41641.90304731761,4.625228336524122,27457.88357501642,1647.7041434566113,-0.0102,0.001,3.27085701928851,0.00761546512936714,0.00279598689907345,0.00761546512936714
2651.672824670095,-41645.35255416041,1.2766103563173503,-41645.159489391874,18.293728068626834,-41646.27836304381,6.71309015448788,-41647.09929975362,4.625228336524122,27169.01787214895,1249.1223847184451,-0.0106,0.0006,3.26202553493673,0.00557912237889241,0.00315341530564694,0.00557912237889241
2659.6656007501297,-41635.064732935374,1.461124771194173,-41639.50924658557,18.293728068626834,-41631.95825580283,6.71309015448788,-41633.82599988225,4.625228336524122,26480.971805177152,1397.8259908560565,0.0194,0.0009,3.2551904879448,0.00610021763156886,0.000342300209332791,0.00610021763156886
2682.5411189799197,-41636.72963419613,1.476512870317566,-41625.48817216653,18.293728068626834,-41639.18144881894,6.71309015448788,-41633.4325868626,4.625228336524122,28277.23341584376,1433.9583863207986,0.0074,0.0008,3.27054978262415,0.00649544230450876,0.00663492111625885,0.00649544230450876
2686.570012679789,-41641.390053121184,3.313626618273987,-41646.73877155532,18.293728068626834,-41647.18861200314,6.71309015448788,-41634.63561690414,4.625228336524122,68102.8630356806,3253.7249218812835,-0.0328,0.0024,3.253165648784,0.0187874039306169,0.00802869869659872,0.0187874039306169
2690.646259880159,-41637.35989281163,2.1878829642119406,-41635.58204105408,18.293728068626834,-41633.80246381113,6.71309015448788,-41639.954367558195,4.625228336524122,14257.888347326088,2245.876284384067,-0.0237,0.001,3.24093106945267,0.0128455595172321,0.00641547529959752,0.0128455595172321
2705.6148482100107,-41643.569783015766,1.8176045487170769,-41640.53639711884,18.293728068626834,-41641.21229677082,6.71309015448788,-41644.043709762984,4.625228336524122,10425.183171066094,1821.6273877099532,0.0244,0.001,3.25449298561067,0.00908924077394601,-0.00969673426828876,0.00908924077394601
2706.558411099948,-41644.015148356826,1.8172222364356057,-41637.15808363962,18.293728068626834,-41641.64261882952,6.71309015448788,-41645.10751012319,4.625228336524122,17312.827343866298,1771.5829143726455,0.0225,0.0011,3.25255481700499,0.00813210669172215,0.00753119253829482,0.00813210669172215
2707.5489685297944,-41647.0450477149,1.7913256626686154,-41661.3871304169,18.293728068626834,-41643.742331502486,6.71309015448788,-41645.859864302336,4.625228336524122,17044.90496580913,1777.7638187805185,0.0253,0.001,3.26476070218721,0.00853717429019776,0.0109816406334033,0.00853717429019776
2708.5037633897737,-41647.563914474114,2.762755342077678,-41639.397896817085,18.293728068626834,-41646.257720116955,6.71309015448788,-41647.79684133187,4.625228336524122,8429.978385612389,2771.303274138504,0.0099,0.0018,3.27968962732407,0.0147110512852396,-0.00531409948168005,0.0147110512852396
2709.438563259784,-41641.67788736549,2.300667430931321,-41646.72394465183,18.293728068626834,-41637.449078752084,6.71309015448788,-41646.456794934435,4.625228336524122,10006.961427986178,2315.2082582083685,0.018,0.0013,3.263299583205,0.0119631190469604,-0.000121061657686994,0.0119631190469604
2712.537941509858,-41646.01802320155,2.4506583668741926,-41649.897506127105,18.293728068626834,-41650.50208209775,6.71309015448788,-41644.7135159673,4.625228336524122,30316.97870425547,2434.4690379814424,-0.0077,0.0015,3.25888182736446,0.0129408661065891,0.0193122213850145,0.0129408661065891
2714.5685055400245,-41641.89887067942,1.48214692855223,-41640.29385817664,18.293728068626834,-41641.41306771846,6.71309015448788,-41641.67164946058,4.625228336524122,32285.184908837007,1442.6885768707489,0.0176,0.0008,3.25325346503004,0.00663627387203885,0.00753678043282946,0.00663627387203885
2715.544249109924,-41640.42443266842,1.9642388904564083,-41654.59688041436,18.293728068626834,-41637.50095403314,6.71309015448788,-41641.90308751225,4.625228336524122,35934.84038391999,1864.26654587104,0.02,0.0014,3.25763481880113,0.00845973819694368,0.00394065972820812,0.00845973819694368
2716.534456039779,-41642.23896376881,1.4967857705618262,-41621.983897786246,18.293728068626834,-41645.48205477402,6.71309015448788,-41642.51493493783,4.625228336524122,26643.630278938374,1475.0078354543905,0.0094,0.0007,3.25870261000083,0.00706283369261105,0.0078784371611178,0.00706283369261105
2717.520279429853,-41643.82235814143,1.1804447798994893,-41640.76348851086,18.293728068626834,-41643.62554284547,6.71309015448788,-41645.098153975996,4.625228336524122,28246.16873772141,1133.6589997279457,0.0125,0.0006,3.2632945914144,0.00479815084281981,0.00259662517101589,0.00479815084281981
2718.493783410173,-41640.732345971446,1.2421370028589178,-41638.7432031729,18.293728068626834,-41643.19257634871,6.71309015448788,-41639.20540088827,4.625228336524122,27297.15811624393,1211.5209033944489,0.0061,0.0006,3.25930198599563,0.00540813915179916,0.00776023229106215,0.00540813915179916
2735.511014949996,-41636.5303070619,1.9881024684732835,-41635.61623517951,18.293728068626834,-41637.52200636378,6.71309015448788,-41635.8520160822,4.625228336524122,11745.968981598782,2029.024443645376,0.0091,0.001,3.25956583474639,0.0109925472181796,0.00504181548979687,0.0109925472181796
2737.399152259808,-41641.01676451435,3.7457197151860906,-41625.20837357329,18.293728068626834,-41652.37958093755,6.71309015448788,-41636.040471007545,4.625228336524122,7276.90641670446,3739.381312798073,0.0103,0.0027,3.25750702495621,0.0213688185459205,0.0212834316901152,0.0213688185459205
2738.46524496004,-41645.31267938417,2.5088295566093466,-41656.34511681271,18.293728068626834,-41650.52622378754,6.71309015448788,-41640.10538942321,4.625228336524122,13135.878659306072,2424.9470741725454,0.0196,0.0019,3.27190760717119,0.0120448169538624,-0.0080508898122531,0.0120448169538624
2739.5284089199267,-41643.84266449855,2.154963949231783,-41633.01804574987,18.293728068626834,-41642.177873876986,6.71309015448788,-41642.96796202495,4.625228336524122,21871.55050254999,2142.931916913138,-0.0148,0.0012,3.27228065600938,0.0113123008570855,-0.008817312962492,0.0113123008570855
2747.4658356602304,-41639.82122002716,1.585756858238284,-41636.38190916147,18.293728068626834,-41641.70636104382,6.71309015448788,-41637.437031044705,4.625228336524122,22043.527188093125,1579.1507636982874,0.0029,0.0008,3.26155667834539,0.00776370633733926,0.0131220633027098,0.00776370633733926
2748.4877109201625,-41644.79425900993,2.390013425617283,-41630.86090445541,18.293728068626834,-41645.95824080287,6.71309015448788,-41644.405325245214,4.625228336524122,14836.216418400656,2401.112967553556,-0.0039,0.0013,3.26263622651362,0.0129074008283365,0.00574628944707456,0.0129074008283365
2750.4346971600316,-41639.27124551271,2.369541302564245,-41642.94362461604,18.293728068626834,-41634.66913128301,6.71309015448788,-41642.18065464231,4.625228336524122,13194.27381877851,2366.541958368396,0.0015,0.0014,3.26873509982123,0.0124045227345384,0.0128779175877227,0.0124045227345384
2751.468675099779,-41642.706394099,1.3561494543330632,-41641.678704373335,18.293728068626834,-41645.74866817608,6.71309015448788,-41640.90197938368,4.625228336524122,23883.44406139005,1340.094787834396,0.0009,0.0006,3.25745445385012,0.00626303035393497,0.00743686219495743,0.00626303035393497
2752.483797640074,-41637.81602290337,1.724345385770898,-41642.80416099126,18.293728068626834,-41636.63645775927,6.71309015448788,-41638.38547202472,4.625228336524122,21316.289457321946,1695.0797244496323,-0.0069,0.0009,3.27889272884018,0.00803338815267082,-0.00576011747048,0.00803338815267082
2760.38433152996,-41634.61978162644,2.284346372263744,-41633.264073733866,18.293728068626834,-41636.91834799986,6.71309015448788,-41633.91359363014,4.625228336524122,39716.0612136517,2223.718188932201,-0.0014,0.0015,3.23391932498416,0.0111447654602732,0.0123170813288809,0.0111447654602732
2768.425224539824,-41638.91340475556,1.911368392321337,-41642.88546893483,18.293728068626834,-41639.663207141166,6.71309015448788,-41638.50438988148,4.625228336524122,18405.223633255308,1884.1921321744292,0.0215,0.0011,3.26647563717966,0.00920206371659833,0.000154595678573344,0.00920206371659833
2769.409109499771,-41641.30462068936,2.828442954659878,-41638.78253409813,18.293728068626834,-41640.007492543155,6.71309015448788,-41642.876663009956,4.625228336524122,13785.111557112368,2827.345361827229,0.0156,0.0018,3.25801626567425,0.0153896558555071,0.00467933942285015,0.0153896558555071
2772.406545870006,-41641.15470373944,1.2594346083988863,-41623.06065706477,18.293728068626834,-41639.590609211074,6.71309015448788,-41642.69792916652,4.625228336524122,25898.11880939292,1222.750544477997,0.008,0.0006,3.2598921808409,0.00546839296633864,0.00571629747686586,0.00546839296633864
2773.3937240098603,-41642.54421681295,1.2257951289549998,-41663.332719289756,18.293728068626834,-41643.35955781113,6.71309015448788,-41639.52150836696,4.625228336524122,32337.63301823377,1186.814688501073,0.0061,0.0006,3.26618585422424,0.0051817080862964,0.0081418146233645,0.0051817080862964
2774.4153533200733,-41638.672586027584,1.4150947842054524,-41644.70488314134,18.293728068626834,-41638.430659750484,6.71309015448788,-41637.09900180902,4.625228336524122,31185.813394190038,1362.2763036973986,0.0177,0.0008,3.25965428207704,0.00590963763089818,0.00584279876793659,0.00590963763089818
2775.3881481699646,-41638.14491131104,2.424257407600265,-41680.69676093162,18.293728068626834,-41638.93313666558,6.71309015448788,-41634.51002142081,4.625228336524122,17880.72246927622,2353.7876332475557,0.0058,0.0016,3.2670011300161,0.0121059205359613,0.000838782202727373,0.0121059205359613
2931.7941543799825,-41643.45012541987,2.0752626920900017,-41663.08825883804,18.293728068626834,-41645.08768382757,6.71309015448788,-41640.56512693848,4.625228336524122,37522.85119244338,2021.0866759184723,0.0055,0.0012,3.27080809493335,0.00983496084882368,0.00753314408930095,0.00983496084882368
2932.792271660175,-41645.41865153219,2.320519559722793,-41641.69517450216,18.293728068626834,-41643.9968128266,6.71309015448788,-41644.895881112934,4.625228336524122,28988.46406010486,2211.5448437253326,0.0168,0.0017,3.27551284073443,0.0103085852911089,0.00241969187741375,0.0103085852911089
2933.7800209000707,-41647.186256884255,1.9191242990932176,-41650.53275316935,18.293728068626834,-41646.67346001617,6.71309015448788,-41648.38549808365,4.625228336524122,18440.255474521004,1870.5346780883835,0.0198,0.0012,3.27047443198307,0.00868124236769594,0.00295973581506104,0.00868124236769594
2934.7939224201255,-41645.64862847653,1.9512808590120532,-41640.497627522825,18.293728068626834,-41645.05275507189,6.71309015448788,-41644.79816024574,4.625228336524122,29924.995365610543,1891.5632910481604,0.0128,0.0012,3.26165762305212,0.00874529296938189,0.00912049837653939,0.00874529296938189
2937.7581858201884,-41644.81784818298,1.6532793542348043,-41649.94649359911,18.293728068626834,-41646.24628938518,6.71309015448788,-41640.663274414335,4.625228336524122,24433.77889620817,1605.6241220160175,0.0113,0.0009,3.26469311196212,0.00726631331385327,0.00120588692382029,0.00726631331385327
2959.728051439859,-41642.40776986754,2.5226580767961613,-41709.30079332819,18.293728068626834,-41642.05330997643,6.71309015448788,-41640.148155441544,4.625228336524122,13335.729752249586,2563.5985806894646,-0.0011,0.0013,3.27331474948338,0.0144161389954843,-0.0036400217471666,0.0144161389954843
2962.745911390055,-41637.23905567304,2.0414006570110907,-41630.00829937174,18.293728068626834,-41638.92580224967,6.71309015448788,-41636.24076983201,4.625228336524122,17772.134355049682,2024.141074890326,-0.0163,0.0011,3.28307117401615,0.0101101481729828,-0.0102747604769249,0.0101101481729828
2963.752728819847,-41636.93809631446,2.6218616538093777,-41641.111946983554,18.293728068626834,-41636.8843735618,6.71309015448788,-41638.62676894802,4.625228336524122,8332.10929673776,2633.6967945832903,-0.0016,0.0016,3.25602013491972,0.0135899598414045,0.00436613788975393,0.0135899598414045
2972.729998659808,-41641.81382380621,2.193533422704744,-41679.146663904925,18.293728068626834,-41640.92280363349,6.71309015448788,-41641.89589011515,4.625228336524122,15398.08594732493,2176.312147700008,-0.0039,0.0013,3.26553778627774,0.0106670776759561,0.00915856549401184,0.0106670776759561
2983.6664861198515,-41635.93117746338,2.036864921721533,-41635.082590149505,18.293728068626834,-41632.780231952165,6.71309015448788,-41638.30387324837,4.625228336524122,25690.692718735037,2029.203106361976,0.012,0.001,3.25279633188893,0.0104297262671247,-0.00346870308478486,0.0104297262671247
3002.736140009947,-41643.74642677615,2.172072616793767,-41659.41476152918,18.293728068626834,-41645.02400676032,6.71309015448788,-41641.848479154,4.625228336524122,22107.508975098004,2061.9629785413545,-0.0053,0.0015,3.26651622024428,0.00954702571163077,-0.00205140659205227,0.00954702571163077
3004.677091480233,-41637.53856477229,1.464052435918579,-41644.70339128092,18.293728068626834,-41641.40744319602,6.71309015448788,-41634.87885399209,4.625228336524122,23137.262713507604,1465.963767426095,-0.0177,0.0006,3.25137355754325,0.00700888546464479,-0.00708079608652668,0.00700888546464479
3005.6217427598312,-41639.11151029039,1.5301733548754972,-41658.98712466588,18.293728068626834,-41639.41025319088,6.71309015448788,-41638.84412504648,4.625228336524122,26912.17215147029,1470.957024083638,0.0054,0.0009,3.25684131207191,0.0065127643201979,0.00698005616236941,0.0065127643201979
3006.5858379299752,-41638.82140980079,2.0827510869796515,-41635.24876979315,18.293728068626834,-41638.192144940105,6.71309015448788,-41635.743593800085,4.625228336524122,24995.566330598573,2021.533388456512,-0.0095,0.0013,3.27257560713138,0.009618207010828,0.0053904624584078,0.009618207010828
3007.592955229804,-41641.970999331,1.732404005780409,-41651.258260580005,18.293728068626834,-41639.49912168604,6.71309015448788,-41643.01979338739,4.625228336524122,26904.553358071786,1694.0973028550509,0.0054,0.001,3.26587193961365,0.00772737587888826,0.000266392668891058,0.00772737587888826
3008.5978031200357,-41640.37265156755,2.385858715290853,-41664.38481466015,18.293728068626834,-41637.75091814149,6.71309015448788,-41639.78156204082,4.625228336524122,24933.541373610944,2401.6396068910444,-0.0092,0.0013,3.26251952369408,0.0124820045566544,0.0125694181779821,0.0124820045566544
3009.65394156985,-41640.50650771317,1.469809769782544,-41647.523357445876,18.293728068626834,-41641.236052685075,6.71309015448788,-41639.2098057669,4.625228336524122,32234.360548162767,1445.365775531863,-0.0084,0.0007,3.26563731139824,0.00681873316201069,0.00121032213932182,0.00681873316201069
3010.6047654198483,-41645.98659990499,1.808630714971334,-41659.41705853969,18.293728068626834,-41643.74153160437,6.71309015448788,-41645.46112605657,4.625228336524122,30191.276259786493,1789.6976851608654,-0.0096,0.0009,3.25804243384193,0.00861879034868505,0.00897119191987628,0.00861879034868505
3011.5879068002105,-41646.19842913077,1.836926398344912,-41638.88476313601,18.293728068626834,-41642.772152803176,6.71309015448788,-41650.018000060685,4.625228336524122,30317.997160846284,1842.687208873935,-0.0103,0.0009,3.25214478778862,0.00900411310868044,0.000743071796108552,0.00900411310868044
3012.6159792398103,-41644.55568162131,1.7285474621439003,-41648.52120197633,18.293728068626834,-41646.31544366059,6.71309015448788,-41644.36327988815,4.625228336524122,29909.406081952733,1698.6918285278311,0.0149,0.0009,3.25271128569452,0.0081516366225273,-0.00808482736666605,0.0081516366225273
3018.7012398801744,-41638.71937591488,1.8179896336017585,-41655.83958472557,18.293728068626834,-41638.57911747906,6.71309015448788,-41636.14946939369,4.625228336524122,23893.878619826115,1730.2633553943856,0.0293,0.0013,3.25769857069325,0.00756182251832335,0.0111686836484068,0.00756182251832335
3021.5965762198903,-41635.35470856843,2.8648654358707737,-41636.33705276949,18.293728068626834,-41640.932034221,6.71309015448788,-41630.441955264156,4.625228336524122,12457.716534045769,2781.4770014358664,-0.0085,0.0023,3.27460124982223,0.0137012399075886,0.00917767783116119,0.0137012399075886
3022.6253509698436,-41640.48065063949,2.062306284960185,-41678.20440909515,18.293728068626834,-41642.03420136475,6.71309015448788,-41638.97926603595,4.625228336524122,13324.120407943768,2081.4004731507284,0.0019,0.001,3.26039765080975,0.0107552956232744,0.00506600805933033,0.0107552956232744
3030.588284220081,-41638.18808524996,1.9639579237318,-41633.801857403,18.293728068626834,-41638.54873752016,6.71309015448788,-41638.890682129895,4.625228336524122,14714.315799059696,1942.5182165523572,-0.0046,0.0011,3.25338305516482,0.00934783636874296,0.00705097813729338,0.00934783636874296
3031.5674361800775,-41645.80762885542,2.0284061852091217,-41638.16827262984,18.293728068626834,-41647.45855899554,6.71309015448788,-41642.65464098732,4.625228336524122,19236.01322749505,1973.9807088440969,0.0192,0.0013,3.25284502083502,0.00926672755831516,0.000702923707642356,0.00926672755831516
3035.596855880227,-41636.85510988922,3.2776111974340587,-41635.41708072537,18.293728068626834,-41642.84992374958,6.71309015448788,-41636.24533829956,4.625228336524122,19529.60683243828,3304.8223293984083,-0.0,0.0021,3.22860444435225,0.0185998113618902,-0.0103116660428952,0.0185998113618902
3037.5649126200005,-41641.80701434568,1.924695051256568,-41630.03188554652,18.293728068626834,-41641.65139755975,6.71309015448788,-41640.40553866327,4.625228336524122,19312.65482650365,1914.273492776196,0.0114,0.001,3.25590221119799,0.00943644431423301,-0.0022688928144845,0.00943644431423301
3040.541777439881,-41637.7047089862,1.6306749120145445,-41628.328162536025,18.293728068626834,-41640.373215006664,6.71309015448788,-41636.437948510466,4.625228336524122,35914.802628890015,1516.864279295044,0.0206,0.0012,3.25889155714782,0.00641004876406165,0.00768720774447473,0.00641004876406165
3041.5527181602083,-41639.65173595946,1.7491565198852492,-41635.49475731161,18.293728068626834,-41644.899310511246,6.71309015448788,-41636.54367246626,4.625228336524122,25625.03600484501,1704.7965302545922,0.0143,0.001,3.25344572149122,0.00799313107454594,7.92624629752936e-06,0.00799313107454594
3045.6056148600765,-41632.718993613686,4.455371015898122,-41619.182170516455,18.293728068626834,-41637.92831634455,6.71309015448788,-41629.87559060761,4.625228336524122,-167.883620081641,4451.630191852563,-0.002,0.0034,3.21943085341207,0.0247099530077485,-0.0175583812065483,0.0247099530077485
3046.557681730017,-41631.5577506546,6.266358765413603,-41643.71053911484,18.293728068626834,-41635.79065942741,6.71309015448788,-41630.60032577543,4.625228336524122,-19144.942100277905,6233.425570377801,-0.0018,0.0051,3.28360088378209,0.0371208461765092,-0.025198171459003,0.0371208461765092
3048.5450252098963,-41634.85652892132,1.9062823431119649,-41636.13942815781,18.293728068626834,-41639.31038626507,6.71309015448788,-41630.16185946438,4.625228336524122,23383.226959191557,1862.0212250933969,-0.0114,0.0011,3.27076331965371,0.00886374792155447,0.0060202910606364,0.00886374792155447
3049.5093438997865,-41639.29471179024,2.1143423028366053,-41633.929756211546,18.293728068626834,-41643.62264695707,6.71309015448788,-41636.89556412442,4.625228336524122,21280.270034607944,2064.7387100293386,0.0106,0.0014,3.27668485828541,0.0096318650152063,0.0119624521024662,0.0096318650152063
3051.525283010211,-41635.34929284621,2.275168035090334,-41615.36175732943,18.293728068626834,-41637.71336100567,6.71309015448788,-41633.650279412126,4.625228336524122,15060.136142175095,2275.4950153742543,0.0054,0.0013,3.27638364816638,0.0117930099133361,0.0130802906172036,0.0117930099133361

